Data-driven plasma modelling: Surrogate collisional radiative models of fluorocarbon plasmas from deep generative autoencoders

We have developed a deep generative model that can produce accurate optical emission spectra and colour images of an ICP plasma using only the applied coil power, electrode power, pressure and gas flows as inputs -- essentially an empirical surrogate collisional radiative model. An autoencoder was trained on a dataset of 812,500 image/spectra pairs in argon, oxygen, Ar/O\textsubscript{2}, CF\textsubscript{4}/O\textsubscript{2} and SF\textsubscript{6}/O\textsubscript{2} plasmas in an industrial plasma etch tool, taken across the entire operating space of the tool. The autoencoder learns to encode the input data into a compressed latent representation and then decode it back to a reconstruction of the data. We learn to map the plasma tool's inputs to the latent space and use the decoder to create a generative model. The model is very fast, taking just over 10 s to generate 10,000 measurements on a single GPU. This type of model can become a building block for a wide range of experiments and simulations. To aid this, we have released the underlying dataset of 812,500 image/spectra pairs used to train the model, the trained models and the model code for the community to accelerate the development and use of this exciting area of deep learning. Anyone can try the model, for free, on Google Colab.

==> diagrams/ae_blocky_diagram.eps_tex <==
%% Creator: Inkscape 1.2 (dc2aedaf03, 2022-05-15), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ae_blocky_diagram.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{2001.81717014bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.36738023)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength]{ae_blocky_diagram.eps}}%
    \put(0.72919807,0.27203286){\color[rgb]{0.25098039,0.25098039,0.25098039}\makebox(0,0)[lt]{\lineheight{1.18700445}\smash{\begin{tabular}[t]{l}Spectra Decoder\end{tabular}}}}%
    \put(0.72919807,0.13065056){\color[rgb]{0.25098039,0.25098039,0.25098039}\makebox(0,0)[t]{\lineheight{1.18700445}\smash{\begin{tabular}[t]{c}Image Decoder\end{tabular}}}}%
    \put(0.59032337,0.29051555){\color[rgb]{0.04705882,0.15294118,0.23921569}\makebox(0,0)[lt]{\lineheight{0.51539081}\smash{\begin{tabular}[t]{l}Latent vector\end{tabular}}}}%
    \put(0.19619875,0.3429337){\color[rgb]{0.25098039,0.25098039,0.25098039}\makebox(0,0)[lt]{\lineheight{1.18700445}\smash{\begin{tabular}[t]{l}Original data\end{tabular}}}}%
    \put(0.19876966,0.29918369){\color[rgb]{0.25098039,0.25098039,0.25098039}\makebox(0,0)[lt]{\lineheight{1.18700445}\smash{\begin{tabular}[t]{l}\textit{s}\textit{n}\end{tabular}}}}%
    \put(0.57873486,0.3429337){\color[rgb]{0.25098039,0.25098039,0.25098039}\makebox(0,0)[lt]{\lineheight{1.18700445}\smash{\begin{tabular}[t]{l}\textit{z}n\end{tabular}}}}%
    \put(0.4032331,0.3429337){\color[rgb]{0.25098039,0.25098039,0.25098039}\makebox(0,0)[lt]{\lineheight{1.18700445}\smash{\begin{tabular}[t]{l}\textit{f(i}\textit{n}\textit{,s}\textit{n}\textit{)}\end{tabular}}}}%
    \put(0.95970712,0.29904565){\color[rgb]{0.25098039,0.25098039,0.25098039}\makebox(0,0)[lt]{\lineheight{1.18700445}\smash{\begin{tabular}[t]{l}\textit{ŝ}n\end{tabular}}}}%
    \put(0.85894513,0.3429337){\color[rgb]{0.25098039,0.25098039,0.25098039}\makebox(0,0)[lt]{\lineheight{1.18700445}\smash{\begin{tabular}[t]{l}Output\end{tabular}}}}%
    \put(0.19616414,0.06782311){\color[rgb]{0.94901961,0.9372549,0.8627451}\makebox(0,0)[lt]{\lineheight{1.18700445}\smash{\begin{tabular}[t]{l}\textit{i}n\end{tabular}}}}%
    \put(0.96932238,0.06824797){\color[rgb]{0.25098039,0.25098039,0.25098039}\makebox(0,0)[lt]{\lineheight{1.18700445}\smash{\begin{tabular}[t]{l}\textit{î}n\end{tabular}}}}%
    \put(0.64107467,0.3429337){\color[rgb]{0.25098039,0.25098039,0.25098039}\makebox(0,0)[lt]{\lineheight{1.18700445}\smash{\begin{tabular}[t]{l}\textit{g(z}n\textit{), h(z}n\textit{)}\end{tabular}}}}%
    \put(0.453071,0.27203289){\color[rgb]{0.94901961,0.9372549,0.8627451}\makebox(0,0)[lt]{\lineheight{1.18700445}\smash{\begin{tabular}[t]{l}Spectra Encoder\end{tabular}}}}%
    \put(0.453071,0.13065056){\color[rgb]{0.94901961,0.9372549,0.8627451}\makebox(0,0)[lt]{\lineheight{1.18700445}\smash{\begin{tabular}[t]{l}Image Encoder\end{tabular}}}}%
  \end{picture}%
\endgroup%

